Fairness-aware Maximal Biclique Enumeration on Bipartite Graphs

Maximal biclique enumeration is a fundamental problem in bipartite graph data analysis. Existing biclique enumeration methods mainly focus on non-attributed bipartite graphs and also ignore the \emph{fairness} of graph attributes. In this paper, we introduce the concept of fairness into the biclique model for the first time and study the problem of fairness-aware biclique enumeration. Specifically, we propose two fairness-aware biclique models, called \nonesidebc~and \ntwosidebc~respectively. To efficiently enumerate all {\nonesidebc}s, we first present two non-trivial pruning techniques, called fair $\alpha$-$\beta$ core pruning and colorful fair $\alpha$-$\beta$ core pruning, to reduce the graph size without losing accuracy. Then, we develop a branch and bound algorithm, called \onesideFBCEM, to enumerate all single-side fair bicliques on the reduced bipartite graph. To further improve the efficiency, we propose an efficient branch and bound algorithm with a carefully-designed combinatorial enumeration technique. Note that all of our techniques can also be extended to enumerate all bi-side fair bicliques. We also extend the two fairness-aware biclique models by constraining the ratio of the number of vertices of each attribute to the total number of vertices and present corresponding enumeration algorithms. Extensive experimental results on five large real-world datasets demonstrate our methods' efficiency, effectiveness, and scalability.

==> exp/biclique-number/dblp/dblp-1-alpha.txt <==
5	347083	111
6	6958	40
7	901	22
8	441	16
9	346	10
10	13	4

==> exp/biclique-number/dblp/dblp-1-beta.txt <==
5	2013	60
6	1006	31
7	901	22
8	626	18
9	557	14
10	478	12

==> exp/biclique-number/dblp/dblp-1-delta.txt <==
0	17316	29
1	8795	29
2	3533	29
3	1079	29
4	246	29
5	56	29

==> exp/biclique-number/dblp/dblp-2-alpha.txt <==
2	1265929	1844
3	19538	126
4	4468	27
5	645	6
6	141	3
7	105	2

==> exp/biclique-number/dblp/dblp-2-beta.txt <==
2	159743	371
3	5093	96
4	4468	27
5	4256	17
6	3885	8
7	2093	2

==> exp/biclique-number/dblp/dblp-2-delta.txt <==
0	180912	63
1	31660	63
2	3225	63
3	877	63
4	206	63
5	77	63

==> exp/biclique-number/imdb/imdb-1-alpha.txt <==
8	3502746	12614
9	1190514	7783
10	357789	3848
11	105641	1555
12	22090	514
13	3793	152

==> exp/biclique-number/imdb/imdb-1-beta.txt <==
8	870116	20190
9	595833	9059
10	375980	3848
11	225307	1687
12	154264	823
13	54543	382

==> exp/biclique-number/imdb/imdb-1-delta.txt <==
0	1261934	3723
1	953652	3723
2	642189	3723
3	287283	3723
4	111692	3723
5	38061	3723

==> exp/biclique-number/imdb/imdb-2-alpha.txt <==
4	11091721	42023
5	1472192	23260
6	231717	9980
7	23135	3083
8	1337	589
9	90	81

==> exp/biclique-number/imdb/imdb-2-beta.txt <==
4	2927588	41342
5	793918	21976
6	231717	9980
7	72013	3955
8	25857	1489
9	9775	511

==> exp/biclique-number/imdb/imdb-2-delta.txt <==
0	2499125	8512
1	615008	8512
2	190804	8512
3	93155	8512
4	44145	8512
5	20260	8512

==> exp/biclique-number/youtube/youtube-1-alpha.txt <==
5	51921281	5032
6	4792946	2868
7	523982	1262
8	8038	318
9	36	26
10	12	2

==> exp/biclique-number/youtube/youtube-1-beta.txt <==
5	339168	22317
6	168703	5747
7	23630	1399
8	8038	318
9	145	46
10	123	7

==> exp/biclique-number/youtube/youtube-1-delta.txt <==
0	13891	510
1	4774	510
2	1527	510
3	675	510
4	522	510
5	510	510

==> exp/biclique-number/youtube/youtube-2-alpha.txt <==
3	709605	3905
4	69123	1123
5	4953	153
6	232	125
7	17	7
8	2	2

==> exp/biclique-number/youtube/youtube-2-beta.txt <==
3	1070736	74554
4	50569	20280
5	4953	3301
6	406	315
7	23	23
8	2	2

==> exp/biclique-number/youtube/youtube-2-delta.txt <==
0	42504	3301
1	10053	3301
2	4953	3301
3	3586	3301
4	3324	3301
5	3301	3301
